Finite quotients of abelian varieties with a Calabi-Yau resolution

Let $A$ be an abelian variety, and $G \subset Aut(A)$ a finite group acting freely in codimension two. We discuss whether the singular quotient $A/G$ admits a resolution that is a Calabi-Yau manifold. While Oguiso constructed two examples in dimension $3$, we show that there are none in dimension $4$. We also classify up to isogeny the possible abelian varieties $A$ in arbitrary dimension.

==> 168group.txt <==
# input the line: Read("C:/Users/cecil/Dropbox/ToriQuotients/GAPforTori/168group.txt"); to import the file to the GAP shell

order_list := [];
nb_groups_of_order_list := [];

for a in [0..3] do
   for b in [0..1] do
      n := (2^a)*(3^b)*7;
      Add(order_list, n);
      Add(nb_groups_of_order_list, NumberSmallGroups(n));
   od;
od;

right_sylow := [];
right_sylow_description := [];
for i in [1..Length(order_list)] do
   n := order_list[i];
   for v in [1..nb_groups_of_order_list[i]] do
      g := SmallGroup(n,v);
      h := SylowSubgroup(g, 2);
      if StructureDescription(h) = "Q8" or StructureDescription(h) = "D8" 
      or StructureDescription(h) = "1"
      then Add(right_sylow, [n, v]); 
           Add(right_sylow_description, StructureDescription(g)); 
      fi;
   od;
od;

right_sylow_and_orders := [];
right_sylow_and_orders_description := [];
for element in right_sylow do
    n := element[1];
    v := element[2];
    g := SmallGroup(n,v);
   tbl_conjcl := ConjugacyClassesByOrbits(g);
   nb_conjcl := Size(tbl_conjcl);
   v_to_discard := 0;
   for i in [1..nb_conjcl] do
      o := Order(Representative(tbl_conjcl[i]));
      if (o = 14 or o = 21 or o = 12) and v_to_discard = 0 
      then v_to_discard := 1; 
      fi;
   od;
   if v_to_discard = 0 
   then Add(right_sylow_and_orders, [n, v]);
        Add(right_sylow_and_orders_description, StructureDescription(g));
   fi;
od;

Print(right_sylow_and_orders);
Print("\n");
Print(right_sylow_and_orders_description);


==> Dividing240GroupWithAutOrder7.txt <==
#input the line: Read("C:/Users/cecil/Dropbox/GAPPrograms/Dividing240GroupWithAutOrder7.txt"); to import the file to the GAP shell

order_list := [];
nb_groups_of_order_list := [];

for a in [0..4] do
   for b in [0..1] do
      for c in [0..1] do
         n := (2^a)*(3^b)*(5^c);
         Add(order_list, n);
         Add(nb_groups_of_order_list, NumberSmallGroups(n));
      od;
   od;
od;

have_aut7 := [];

for i in [1..Length(order_list)] do
   n := order_list[i];
   for v in [1..nb_groups_of_order_list[i]] do
      g := SmallGroup(n,v);
      s := SylowSubgroup(g,2);
      if StructureDescription(s) = "Q16" or StructureDescription(s) = "Q8" 
      or StructureDescription(s) = "C16" or StructureDescription(s) = "C8"
      or StructureDescription(s) = "C4" or StructureDescription(s) = "C2" 
      or StructureDescription(s) = "1" then
         h := AutomorphismGroup(g);
         if Order(h) mod 7 = 0 then
            Add(l,(n,v)); 
         fi;
      fi;
   od;
od;

==> PointwiseStab6.txt <==
#input the line: Read("C:/Users/cecil/Dropbox/ToriQuotients/GAPforTori/PointwiseStab6.txt"); to import the file to the GAP shell

order_list := [];
nb_groups_of_order_list := [];

for a in [0,3] do
   for b in [0..3] do
      for c in [0..2] do
         if b <= 1 or c <= 1 then
            n := (2^a)*(3^b)*(7^c);
            Add(order_list, n);
            Add(nb_groups_of_order_list, NumberSmallGroups(n));
         fi;
      od;
   od;
od;

right_sylows := [];
right_sylows_and_orders := [];

for i in [1..Length(order_list)] do
   n := order_list[i];
   for v in [1..nb_groups_of_order_list[i]] do
      g := SmallGroup(n,v);
      s := SylowSubgroup(g,2);
      t := SylowSubgroup(g,3);
      u := SylowSubgroup(g,7);
      if (StructureDescription(s) = "1" or StructureDescription(s) = "Q8") 
      and (StructureDescription(t) = "1" or StructureDescription(t) = "C3" 
           or StructureDescription(t) = "C9" 
           or StructureDescription(t) = "C3 x C3" 
           or StructureDescription(t) = "C3 x C9")
      and (StructureDescription(u) = "1" or StructureDescription(u) = "C7" 
           or StructureDescription(u) = "C7 x C7")
      then Add(right_sylows, [n,v]);
           Add(right_sylows_and_orders, [n,v]);
#we now remove of the list right_sylows_and_orders candidates with elements 
#of inappropriate order 63, or with several elements of order 2
           tbl_conjcl := ConjugacyClassesByOrbits(g);
           nb_conjcl := Size(tbl_conjcl);
           remove_once_only := 0;
           for i in [1..nb_conjcl] do   
              o := Order(Representative(tbl_conjcl[i]));     
              s := Size(tbl_conjcl[i]);
              if remove_once_only = 0 and 
              ((o = 2 and s > 1) or (o mod 63 = 0)) 
              then Remove(right_sylows_and_orders);
                   remove_once_only := 1;
              fi;
           od;
      fi;
   od;
od;


describe := [];
for i in [1..Length(right_sylows_and_orders)] do
   g := SmallGroup(right_sylows_and_orders[i][1], right_sylows_and_orders[i][2]);
   Add(describe, StructureDescription(g));
   Print(StructureDescription(g));
   Print("\n\n");
od;


==> Q8orQ16.txt <==
#input the line: Read("C:/Users/cecil/Dropbox/GAPPrograms/Q8orQ16.txt"); to import the file to the GAP shell

order_list := [];
nb_groups_of_order_list := [];

for a in [3..4] do
   for b in [0..1] do
      for c in [0..1] do
         n := (2^a)*(3^b)*(5^c);
         Add(order_list, n);
         Add(nb_groups_of_order_list, NumberSmallGroups(n));
      od;
   od;
od;

right_sylows := [];
right_sylows_and_orders := [];

for i in [1..Length(order_list)] do
   n := order_list[i];
   for v in [1..nb_groups_of_order_list[i]] do
      g := SmallGroup(n,v);
      s := SylowSubgroup(g,2);
      if StructureDescription(s) = "Q16" or StructureDescription(s) = "Q8" then
         Add(right_sylows, [n,v]);
         Add(right_sylows_and_orders, [n,v]);
         tbl_conjcl := ConjugacyClassesByOrbits(g);
         nb_conjcl := Size(tbl_conjcl);
         remove_once_only := 0;
         is_15 := 0;
         is_20 := 0;
         is_24 := 0;
         for i in [1..nb_conjcl] do
            o := Order(Representative(tbl_conjcl[i]));
            if o = 15 then
               is_15 := 1;
            fi;
            if o = 20 then
               is_20 := 1;
            fi;
            if o = 24 then
               is_24 := 1;
            fi;         
            s := Size(tbl_conjcl[i]);
            if remove_once_only = 0 and 
            ((o = 2 and s > 1) or (o mod 60 = 0) or (o mod 40 = 0) 
            or (is_20 = 1 and o mod 15 = 0) or (is_24 = 1 and o mod 15 = 0) 
            or (is_15 = 1 and o mod 20 = 0) or (is_24 = 1 and o mod 20 = 0) 
            or (is_15 = 1 and o mod 24 = 0) or (is_20 = 1 and o mod 24 = 0)) then
               Remove(right_sylows_and_orders);
               remove_once_only := 1;
            fi;
         od;
         if remove_once_only = 0 and (1 - is_15)*(1 - is_20)*(1 - is_24) = 1 then
            Remove(right_sylows_and_orders);
            remove_once_only := 1;
         fi;
      fi;
   od;
od;

==> Z3rtimesZ8reps.txt <==
groups_checked := [];

for v in [1..NumberSmallGroups(24)] do
   g := SmallGroup(24, v);
   if StructureDescription(g) = "C3 : C8" 
   then Add(groups_checked, v);
        tbl_conjcl := ConjugacyClasses(g);
        nb_conjcl := Size(tbl_conjcl);
#locating the unique element of order 2 
#among conjugacy classes of g
        index_2 := 0;
        for j in [1..nb_conjcl] do
            o := Order(Representative(tbl_conjcl[j]));
            if o = 2 then index_2 := j; fi;
        od;
#only keeping irreducible characters sending 
#the unique element of order 2 to -id
        T := Irr(g);
        Tbis := [];
        for k in [1..nb_conjcl] do
           if T[k][index_2] + T[k][1] = 0 
           then Add(Tbis,T[k]);
           fi;
        od;
        Print(Tbis);
        Print("\n\n");
   fi;
od;


==> fiveoptionsgenerators.txt <==
#input the line: Read("C:/Users/cecil/Dropbox/GAPPrograms/fiveoptionsgenerators.txt"); to import the file to the GAP shell

testing := [[48,8],[48,27]];

for i in [1..2] do
g := SmallGroup(testing[i][1],testing[i][2]);
Print(StructureDescription(g));
tbl_conjcl := ConjugacyClasses(g);
nb_conjcl := Size(tbl_conjcl);
   nb_elts_order_24 := 0;
   for j in [1..nb_conjcl] do
      o := Order(Representative(tbl_conjcl[j]));
      s := Size(tbl_conjcl[j]);
      if o = 24 then
         nb_elts_order_24 := nb_elts_order_24 + s;
      fi;
   od;
Print("number of elements of order 24:");
Print(nb_elts_order_24);
Print(" ");
Print("\n");
od;

Print("\n\n");

testing := [[40,4],[40,11],[80,18]];

for i in [1..3] do
g := SmallGroup(testing[i][1],testing[i][2]);
Print(StructureDescription(g));
tbl_conjcl := ConjugacyClasses(g);
nb_conjcl := Size(tbl_conjcl);
   nb_elts_order_20 := 0;
   for j in [1..nb_conjcl] do
      o := Order(Representative(tbl_conjcl[j]));
      s := Size(tbl_conjcl[j]);
      if o = 20 then
         nb_elts_order_20 := nb_elts_order_20 + s;
      fi;
   od;
Print(" number of elements of order 20: ");
Print(nb_elts_order_20);
Print(" ");
Print("\n");
od;

==> twooptionsreps.txt <==
#input the line: Read("C:/Users/cecil/Dropbox/GAPPrograms/twooptionsreps.txt");

tables_char_irr := [[],[]];
indices_20 := [[],[]];
testing := [[40,11],[80,18]];

for i in [1..2] do
   g := SmallGroup(testing[i][1], testing[i][2]);
   tbl_conjcl := ConjugacyClasses(g);
   nb_conjcl := Size(tbl_conjcl);
#locating the unique element of order 2 
#among conjugacy classes of g
   index_2 := 0;
   for j in [1..nb_conjcl] do
      o := Order(Representative(tbl_conjcl[j]));
      if o = 2 then
         index_2 := j;
      fi;
   od;
#only keeping irreducible characters sending 
#the unique element of order 2 to -id
   T := Irr(g);
   Tbis := [];
   for k in [1..nb_conjcl] do
      if T[k][index_2] + T[k][1] = 0 then
         Add(Tbis,T[k]);
      fi;
   od;
   Add(tables_char_irr[i], Tbis);
   Print(StructureDescription(g));
   Print(" possible irreducible representations have characters: ");
   Print(tables_char_irr[i]);
   Print("\n\n");
od;
